Tanbih: Get To Know What You Are Reading

We introduce Tanbih, a news aggregator with intelligent analysis tools to help readers understanding what's behind a news story. Our system displays news grouped into events and generates media profiles that show the general factuality of reporting, the degree of propagandistic content, hyper-partisanship, leading political ideology, general frame of reporting, and stance with respect to various claims and topics of a news outlet. In addition, we automatically analyse each article to detect whether it is propagandistic and to determine its stance with respect to a number of controversial topics.

==> link-to-screencast.txt <==
A video introducing the main features of Tanbih can be found here:

 https://www.youtube.com/watch?v=9IOGIVoQa3I



==> reviews-acl19.txt <==
Dear Giovanni Da San Martino:

I am sorry to inform you that the following submission was not selected by the program committee to appear at ACL 2019:

Tanbih: Get To Know What You Are Reading

The selection process was very competitive. Due to time and space limitations, we could only choose a small number of the submitted papers to appear on the program. Nonetheless, I still hope you can attend the conference.

I have enclosed the reviewer comments for your perusal.

If you have any additional questions, please feel free to get in touch.

Best Regards, 
Marta R. Costa-jussà and Enrique Alfonseca 
ACL 2019 Demo Chairs

============================================================================ 
ACL 2019 Reviews for Submission #52
============================================================================ 

Title: Tanbih: Get To Know What You Are Reading
Authors: Yifan Zhang, Giovanni Da San Martino, Alberto Barrón-Cedeño, Salvatore Romeo, Jisun An, Haewoon Kwak, Todor Staykovski, Israa Jaradat, Georgi Karadzhov, Ramy Baly, James Glass and Preslav Nakov
============================================================================
                            REVIEWER #1
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                   Appropriateness (1-5): 5
                           Clarity (1-5): 5
      Originality / Innovativeness (1-5): 3
           Soundness / Correctness (1-5): 3
             Meaningful Comparison (1-5): 2
                      Thoroughness (1-5): 2
        Impact of Ideas or Results (1-5): 2
                    Recommendation (1-5): 2
               Reviewer Confidence (1-5): 4

Detailed Comments
---------------------------------------------------------------------------
The paper describes the Tanbih system which is meant to aggregate news stories and provide some analysis in terms of bias/propaganda. The work is very important in the current sociopolitical environment and the interface looks intuitive and easy to use. However, my main concern is that there is little to no analysis or examples of the components used in the system. It's hard to get a sense of the context or the relevant state of the art methods, and the tradeoffs that the authors had to make. For example, it's not clear whether the need for faster processing at scale is outweighing significant differences in accuracy for each component.
---------------------------------------------------------------------------


Questions for Authors
---------------------------------------------------------------------------
Section 1
- Please add a pronunciation for the system name

Section 2
- The fact that you have a "predefined list of sources" already implies some editorial control (or even bias). How was that list compiled? Is there a measure of balance/bias that can be used? Does it skew the dataset for the downstream tasks?
- Please add more details in section 2.1. Were parsers used to get the contents of the websites or API call? What type of loss/noise was added by this process (if any)?
- What was the performance/speed tradeoff for the MT tool you ended up using? Similarly for the Section Categorization system. 
- Who provided the labels for the propaganda detection evaluation? How accurate are they (inter-annotator agreement score)?
- Why was the model trained on a binary propaganda detection task whereas the dataset had 5 labels?
- If speed was important, why was BERT used for the framing bias detection? Surely there are faster classifier to consider (e.g. fastText)?
- For the stance detection system, please provide references and numbers for the claim "outperformed by a large margin the best known system" 

Section 3
- Why was the Guardian article the only one flagged as propaganda? Please add some context, examples, and error analysis.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                   Appropriateness (1-5): 5
                           Clarity (1-5): 4
      Originality / Innovativeness (1-5): 3
           Soundness / Correctness (1-5): 4
             Meaningful Comparison (1-5): 4
                      Thoroughness (1-5): 4
        Impact of Ideas or Results (1-5): 4
                    Recommendation (1-5): 4
               Reviewer Confidence (1-5): 3

Detailed Comments
---------------------------------------------------------------------------
The paper presents a news aggregator with additional analysis regarding general factuality, propaganda, political ideology, etc.
Usually, such analysis is done manually, and this paper presents an automatic method, which supports English and Arabic. 

The paper is generally clear, and well written.

Only in Section 2.5 it is not clear what "framing bias" exactly is.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                   Appropriateness (1-5): 5
                           Clarity (1-5): 5
      Originality / Innovativeness (1-5): 2
           Soundness / Correctness (1-5): 3
             Meaningful Comparison (1-5): 4
                      Thoroughness (1-5): 4
        Impact of Ideas or Results (1-5): 3
                    Recommendation (1-5): 3
               Reviewer Confidence (1-5): 4

Detailed Comments
---------------------------------------------------------------------------
This paper presents a news aggregator that automatically profiles articles and sources (e.g. BBC, Al Jazeera) along several axes such as factuality, level of propagandistic content, stance and political ideology. These analyses have traditionally been carried out by journalists at a high human effort and it is valuable that a tool (Tanbih, this demo) attempts to do part of that work automatically.

I found this an impressive piece of work where authors have joined efforts to put together these separate tools and profile a considerable volume of articles and news media. However, I would like to have seen a case study where users interact with the system and benefit from these new features. Moreover, although quantitative evaluations on separate tasks are shown, we do not know whether the overall system achieves its goal: do people benefit from these labels and quantifications? Are their opinions different if they are warned on how propagandistic a piece of news is? Finally, it is not clear what NLP researchers can learn from this demo: is this open source so that the community can benefit and build upon?

Finally, although the paper is quite well written, it needs a bit of proofreading and grammar check.
---------------------------------------------------------------------------



